Scalable Statistical Inference of Photometric Redshift via Data Subsampling

Handling big data has largely been a major bottleneck in traditional statistical models. Consequently, when accurate point prediction is the primary target, machine learning models are often preferred over their statistical counterparts for bigger problems. But full probabilistic statistical models often outperform other models in quantifying uncertainties associated with model predictions. We develop a data-driven statistical modeling framework that combines the uncertainties from an ensemble of statistical models learned on smaller subsets of data carefully chosen to account for imbalances in the input space. We demonstrate this method on a photometric redshift estimation problem in cosmology, which seeks to infer a distribution of the redshift -- the stretching effect in observing the light of far-away galaxies -- given multivariate color information observed for an object in the sky. Our proposed method performs balanced partitioning, graph-based data subsampling across the partitions, and training of an ensemble of Gaussian process models.

==> comments.txt <==
## reviewer 1

The paper would benefit from a clear statement of the hypothesis under test at the end of the Introduction, and perhaps in the Abstract and reiterated in the Conclusion as well.

Figures 3 and 4: Please explain the color codes in the captions. (done)

Figure 5. How was the true redshift obtained? (already mentioned in data description that true redshifts came from spectroscopy) 

In the Conclusion, please describe the next steps (future work) in this project.
-> SW: add a couple of sentences at very end of Sec 5... if space permitting. 

## reviewer 2

The submitted paper proposes a new model to predicate cosmological properties from a public dataset, and examine the efficiency of the method. The results shows their practicality, and the reviewer supports its publication.

On scalability in Section 4, authors are requires to insert quantitative data on parallel efficiency. The authors should also correct "(AF: uncommented this)" after "Model and prediction", page 10.
-> SW: No on quantitative scalability

## reviewer 3

An interesting paper addressing the challenge of statistical modeling for "Big Data". The solution approach using partitioned data sets, sampling and an ensemble model looks interesting and will provide an effective way to model large data sets.

Possible changes to make the paper more readable and credible:
a) Please add a concise presentation of the algorithm(s) pulled out from the text -- will make it easier to follow.
b) How does this compare to other traditional approaches to localizing the modeling?
c) The partitioning scheme appears to be accomplishing a geometric partitioning -- much studied in the context of computational mesh partitioning with many existing tools like Zoltan.
-> SW: Comparing the output with SOA graph algs sounds like excellent future work
d) Some details on how some of the hyper parameters like eta in the kernel are chosen are unclear.
-> SW: I would do this
e) Some typos etc.
